Exoplanets in the Galactic context: Planet occurrence rates in the thin disk, thick disk and stellar halo of Kepler stars

In order to gain a better understanding of planet formation and evolution, it is important to examine the statistics of exoplanets in the Galactic context. By combining information on stellar elemental abundances and kinematics, we constructed separate samples of Kepler stars according to their affiliation to the Galactic components of thin disk, thick disk and stellar halo. Using a Bayesian analysis with conjugate priors, we then investigated how planet occurrence rates differ in different regions of planet properties. We find that young, slow and metal-rich stars, associated mainly with the thin disk, host on average more planets (especially close-in super Earths) compared to the old, fast and metal-poor thick disk stars. We further assess the dependence between stellar properties such as spectral type and metallicity, and planet occurrence rates. The trends we find agree with those found by other authors as well. We argue that in the Galactic context, these are probably not the main properties that affect planet occurrence rates, but rather the dynamical history of stars, and especially stellar age and kinematics, impact the current distribution of planets in the Galaxy.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

